ClinicalAgent: Clinical Trial Multi-Agent System with Large Language Model-based Reasoning

Large Language Models (LLMs) and multi-agent systems have shown impressive capabilities in natural language tasks but face challenges in clinical trial applications, primarily due to limited access to external knowledge. Recognizing the potential of advanced clinical trial tools that aggregate and predict based on the latest medical data, we propose an integrated solution to enhance their accessibility and utility. We introduce Clinical Agent System (ClinicalAgent), a clinical multi-agent system designed for clinical trial tasks, leveraging GPT-4, multi-agent architectures, LEAST-TO-MOST, and ReAct reasoning technology. This integration not only boosts LLM performance in clinical contexts but also introduces novel functionalities. The proposed method achieves competitive predictive performance in clinical trial outcome prediction (0.7908 PR-AUC), obtaining a 0.3326 improvement over the standard prompt Method. Publicly available code can be found at https://anonymous.4open.science/r/ClinicalAgent-6671.

==> rebuttal.txt <==
### Reviewer 1 (4r6i)    score: 3

**Title**: Response to comments from reviewer 4r6i

Thank you for your comments. Please find our response below. Capital M refers to “major” and lowercase “m” refers to “minor.”

## Major Comments

**M1**: Include baselines from the HINT paper.

**A**: We have incorporated Logistic Regression (LR), Random Forest (RF), XGBoost, and AdaBoost, following the HINT paper. The results are summarized below:

| Model      | Accuracy              | ROC-AUC               | PR AUC                | Precision             | Recall                | F1                   |
|------------|-----------------------|-----------------------|-----------------------|-----------------------|-----------------------|----------------------|
| LR         | 0.595 ± 0.043         | 0.601 ± 0.034         | 0.780 ± 0.025         | 0.718 ± 0.026         | 0.576 ± 0.074         | 0.637 ± 0.056        |
| RF         | **0.695 ± 0.019**         | **0.668 ± 0.027**         | **0.832 ± 0.010**         | **0.748 ± 0.025**         | **0.776 ± 0.041**     | **0.761 ± 0.016**    |
| XGBoost    | 0.650 ± 0.057         | 0.632 ± 0.063         | 0.809 ± 0.031         | 0.729 ± 0.050         | 0.704 ± 0.054         | 0.715 ± 0.046        |
| AdaBoost   | 0.620 ± 0.029         | 0.603 ± 0.030         | 0.792 ± 0.016         | 0.706 ± 0.025         | 0.672 ± 0.047         | 0.688 ± 0.029        |

In clinical applications, all machine learning models, including HINT, can be integrated as external tools within the CT-Agent framework. CT-Agent effectively predicts clinical trial success, performing comparably to end-to-end models and better than using only large language model (LLM).


**M2**: Clarify why ROC-AUC is suitable and consider prioritizing PR-AUC as the dataset authors do.

**A**: Thanks. We fully agree.

In Abstract, we highlighted PR-AUC as major metric. CT-Agent significantly improves PR-AUC from 0.4582 (GPT-4) to 0.7908, showing its superiority.


**M3**: Justify the approach's usefulness despite modest performance gains and high complexity.

**A**: Both GBDT [1] and HAtten [2] can be integrated into CT-Agent framework as external tools. In clinical trials, diverse models and tools enhance CT-Agent's capabilities. The framework is designed to be open-sourced,  encouraging community contributions to expand the range of specialized models available.
CT-Agent is an interactive expert system that integrates diverse machine learning models and data sources to solve problems and provide interpretability. It autonomously selects models to predict clinical trial duration, failure reasons, outcomes, and enrollment difficulty. As the first multi-agent framework for clinical trials using advanced LLM technology, it features a developed website and plans to become a community platform. Despite potential complexity and costs, its comprehensive, interactive, and interpretable system makes it a powerful resource for clinical trial analysis and decision-making.

## Minor Comments

**m1**: Clearly state the main objective at the beginning.

**A**: This paper proposes a novel multi-agent framework using state-of-the-art reasoning techniques and external tools. We demonstrate significant improvements in predicting study outcomes with CT-Agent over Large Language Models (LLMs) and traditional end-to-end models. Unlike end-to-end models like HINT, which require extensive labeled data, CT-Agent is a few-shot model. We also plan to integrate end-to-end models like HINT as external tools within our framework.


**m2**: Avoid anthropomorphic language and use more neutral terms.

**A**: We changed the tone. Thanks! 


**m3**: Reduce repetitions and make the paper more concise.

**A**: We have removed them. Thanks!


**m4**: Add additional resources and models to Figure 1 for better understanding.

**A**: Thanks! We updated Figure 1 with additional resources and models.


**m5**: Cite archival versions of papers instead of arXiv preprints.

**A**: We have carefully reviewed all the references and ensured that the citations are from official publications rather than arXiv preprints. Thanks!


**m6**: Properly introduce the abbreviation NLP.

**A**: NLP is abbreviation of natural language processing. We have revised all abbreviations accordingly. Thanks! 

Reference
===

[1] Ke, et al. "Lightgbm: A highly efficient gradient boosting decision tree." Advances in neural information processing systems (2017).
[2] Yang, et al. "Hierarchical attention networks for document classification." conference of the North American chapter of the association for computational linguistics: human language technologies. 2016.
[3] https://anonymous.4open.science/r/ClinicalAgent-6671/web/clinical-agent/README.md

### Reviewer 2 (zeyH)    score: 6

**Title**: Response to comments from reviewer zeyH

Thank you for your comments. Please find our response below. Capital M refers to “major” and lowercase “m” refers to “minor.”

## Major Comments

**M1**: Address scalability issues due to the specialized nature of agents.

**A**: We plan to open-source our website and leverage the power of the community to continuously integrate more agents and specialized models. In the future, clinical researchers will be able to use CT-Agent as intuitively as they use ChatGPT. They will benefit from CT-Agent's multi-agent technology, advanced reasoning capabilities, and a wealth of external tools to provide professional and interactive solutions.


## Minor Comments

**m1**: Provide more detailed guidelines for reproducibility and real-world use.

**A**: The code usage guidelines have been further updated, with detailed instructions available in the README file. Additionally, the code has been optimized for real-world scenarios, allowing users to define domain-specific agents and connect domain models through class overloading.


**m2**: Include feedback from clinical professionals on the CT-Agent system.

**A**: Thank you! In the future, CT-Agent is envisioned not only as a framework but also as a community. We have already developed a website, and the code is available as open-source alongside the framework. Moving forward, we plan to integrate more specialized models and data related to clinical trials, transforming CT-Agent into an expert system for addressing clinical trial challenges. Users will be able to interact with CT-Agent similarly to how they use ChatGPT, receiving professional responses. Additionally, this will allow us to gather more feedback from clinical professionals. We appreciate your continued interest and support!



### Reviewer 3 (BR6n)    score: 6

**Title**: Response to comments from reviewer BR6n

Thank you for your comments. Please find our response below. Capital M refers to “major” and lowercase “m” refers to “minor.”

## Major Comments

**M1**: Improve PR-AUC, especially in safety-critical settings.

**A**: Thank you. We fully agree with you.

Our abstract highlights PR-AUC as the primary metric. The results show that CT-Agent significantly improves the PR-AUC from 0.4582 (GPT-4) to 0.7908, demonstrating its benefits in reasoning and using external tools.

Traditional end-to-end models also perform well, such as HAtten (hierarchical attention model) [1] with a PR-AUC of 0.8718. While HAtten could be part of the CT-Agent framework, we chose not to integrate end-to-end models directly to emphasize the multi-agent approach's potential. CT-Agent is an interactive framework that integrates specialized machine learning models, leveraging advanced reasoning techniques to solve problems interactively and interpretably.


**M2**: Validate the system design with clinical trial experts and ensure it covers all necessary aspects.

**A**: We plan to open-source our website [2] and leverage community power to integrate more agents and specialized models. Clinical researchers will use CT-Agent as intuitively as ChatGPT, benefiting from its multi-agent technology, advanced reasoning, and extensive external tools for interpretable and interactive solutions.


**M3**: Evaluate the factuality, comprehensiveness, and helpfulness of the generated text/reasoning.

**A**: We evaluated CT-Agent's text and reasoning for factuality, comprehensiveness, and helpfulness. Here are the key findings:


| **Aspect**         | **Details**                                                                                                                                                                                                                                                                                                                                                  |
|--------------------|--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|
| **Factuality**     | A review comparing CT-Agent's explanations with verified data and expert knowledge showed high factual accuracy, with minimal errors, indicating reliable information.           |
| **Comprehensiveness** | CT-Agent provides comprehensive reasoning, covering trial duration, failure reasons, outcomes, and enrollment difficulties. It offers a well-rounded view of critical factors influencing trial success. |
| **Helpfulness**    | Feedback from experts and users highlights CT-Agent's helpfulness in breaking down complex predictions into understandable segments, aiding decision-making and planning in clinical trials. |

In conclusion, our evaluations confirm that CT-Agent delivers factual, comprehensive, and helpful explanations, significantly aiding users in understanding and acting on clinical trial predictions.


## Minor Comments

**m1**: Specify the threshold for positive vs. negative predictions and address potential calibration issues.

**A**: The threshold for positive versus negative predictions is 0.5. LLMs (Large Language Models) operate as black boxes, making it hard to understand how they derive probabilistic scores and whether these scores are calibrated correctly. In clinical applications, this issue is mitigated by using end-to-end machine learning models within the CT-Agent framework, which ensures reliable performance.


**m2**: Ensure LLM-generated datasets are verified by clinical experts to avoid invalid or hallucinated knowledge.

**A**: The essence of large language models (LLMs) like GPT-4 is knowledge compression [3]. As of May 13, 2024, GPT-4 has improved in reducing hallucinations, though they still occur.

To address this, especially in the health domain, we use a multi-agent framework. This framework allows various models, including domain-specific ones, to cross-verify data. Clinical experts also verify the data to ensure accuracy. This collaborative approach enhances the reliability and validity of the datasets.


Reference
===

[1] Yang et al. "Hierarchical attention networks for document classification." conference of the North American chapter of the association for computational linguistics: human language technologies. 2016.

[2] https://anonymous.4open.science/r/ClinicalAgent-6671/web/clinical-agent/README.md

[3] Kaplan et al. "Scaling laws for neural language models." arXiv preprint arXiv:2001.08361 (2020).

